Beamforming and Filter Design for Bistatic ISAC under Known and Unknown Transmit Symbols

This paper investigates the joint design of beamforming and radar receive filters in a multiuser bistatic integrated sensing and communications (ISAC) system, aiming to maximize the minimum radar signal-to-interference-plus-noise ratio (SINR) under communications SINR and transmit power constraints. We consider two scenarios: transmitted signals are either known or unknown at the radar receiver. We develop tractable solutions to the resulting non-convex optimization problems in both cases. For the known-signal case, we derive closed-form radar receive filters and iteratively design beamforming using fractional programming (FP) and successive convex approximation (SCA). For the unknown case, we adopt an alternating optimization (AO) approach to jointly design the beamforming and receive filters. Numerical results demonstrate that, while both approaches achieve comparable performance under per-slot optimization, knowledge of the transmitted symbols provides significant gains in multi-slot processing via coherent integration. Moreover, the proposed ISAC designs perform close to the radar-only benchmark under moderate communication requirements.

==> FigureDataBistatic/Fig_Bistatic_Scenario-1.tsv <==
0	0


==> FigureDataBistatic/Fig_Bistatic_Scenario-10.tsv <==
100	0
68.9365427108546	12.1553724366851


==> FigureDataBistatic/Fig_Bistatic_Scenario-11.tsv <==
15	0
14.9997283443814	0.0902751059892813
14.9989133873651	0.180546942146594
14.9975551584696	0.270812238758407
14.9956537068909	0.361067726348053
14.9932091015009	0.451310135794158
14.9902214308452	0.541536198449046
14.9866908031393	0.631742646257137
14.9826173462653	0.721926211873311
14.9780012077669	0.812083628781263
14.9728425548439	0.90221163141181
14.9671415743468	0.992306955261177
14.9608984727692	1.08236633700924
14.9541134762411	1.17238651463773
14.94678683052	1.26236422754836
14.9389188009826	1.35229621668098
14.9305096726147	1.44217922463156
14.9215597500013	1.53200999577022
14.9120693573154	1.62178527635913
14.902038838306	1.71150181467037
14.891468556286	1.80115636110372
14.8803588941191	1.89074566830434
14.8687102542054	1.98026649128041
14.8565230584674	2.06971558752065
14.8437977483346	2.15908971711179
14.8305347847271	2.2483856428559
14.8167346480394	2.33760013038765
14.8023978381229	2.42672994829147
14.7875248742675	2.51577186821859
14.7721162951831	2.60472266500395


==> FigureDataBistatic/Fig_Bistatic_Scenario-12.tsv <==
0	0
58.9100061573822	27.4701870131455


==> FigureDataBistatic/Fig_Bistatic_Scenario-13.tsv <==
100	0
58.9100061573822	27.4701870131455


==> FigureDataBistatic/Fig_Bistatic_Scenario-14.tsv <==
15	0
14.9983021792887	0.225680612244919
14.9932091015009	0.451310135794158
14.9847219195876	0.676837493517295
14.9728425548439	0.90221163141181
14.9575736964741	1.12738153016049
14.9389188009826	1.35229621668098
14.9168820913918	1.57690477566487
14.891468556286	1.80115636110372
14.8626839486821	2.02500020779935
14.8305347847271	2.2483856428559
14.7950283422231	2.47126209715092
14.75617265898	2.69357911678307
14.7139765309957	2.91528637449363
14.6684495104647	3.1363336810594
14.6196019036162	3.35667099665435
14.5674447683807	3.57624844217742
14.5119899118868	3.79501631054398
14.4532498877883	4.01292507793831
14.3912379934226	4.22992541502463
14.3259682667999	4.44596819811404
14.2574554834263	4.66100452028499
14.185715152958	4.87498570245462
14.110763515691	5.08786330439853
14.032617538884	5.29958913571654
13.9512949129183	5.51011526674175
13.8668140472922	5.71939403939078
13.7791940664543	5.92737807795233
13.6884548054736	6.13402029981197
13.5946168055497	6.33927392611049


==> FigureDataBistatic/Fig_Bistatic_Scenario-2.tsv <==
100	0


==> FigureDataBistatic/Fig_Bistatic_Scenario-3.tsv <==
0	0
100	0


==> FigureDataBistatic/Fig_Bistatic_Scenario-4.tsv <==
56.3815572471545	-20.5212085995401
68.9365427108546	12.1553724366851
58.9100061573822	27.4701870131455


==> FigureDataBistatic/Fig_Bistatic_Scenario-5.tsv <==
49.244230375323	-12.2684902308876
11.9316346229071	49.6574230154649
15.7663493260096	-9.1802799666803
35.4861873611888	27.1893994839714


==> FigureDataBistatic/Fig_Bistatic_Scenario-6.tsv <==
0	0
56.3815572471545	-20.5212085995401


==> FigureDataBistatic/Fig_Bistatic_Scenario-7.tsv <==
100	0
56.3815572471545	-20.5212085995401


==> FigureDataBistatic/Fig_Bistatic_Scenario-8.tsv <==
15	0
14.9989133873651	-0.180546942146594
14.9956537068909	-0.361067726348053
14.9902214308452	-0.541536198449046
14.9826173462653	-0.721926211873311
14.9728425548439	-0.90221163141181
14.9608984727692	-1.08236633700924
14.94678683052	-1.26236422754836
14.9305096726147	-1.44217922463156
14.9120693573154	-1.62178527635913
14.891468556286	-1.80115636110372
14.8687102542054	-1.98026649128041
14.8437977483346	-2.15908971711179
14.8167346480394	-2.33760013038765
14.7875248742675	-2.51577186821859
14.75617265898	-2.69357911678307
14.7226825445388	-2.87099611506739
14.687059383048	-3.04799715859794
14.6493083356513	-3.22455660316536
14.609434871784	-3.40064886853987
14.5674447683807	-3.57624844217742
14.5233441090384	-3.75132988291595
14.4771392831349	-3.92586782466137
14.4288369849032	-4.09983698006266
14.3784442124616	-4.2732121441755
14.3259682667999	-4.44596819811404
14.2714167507216	-4.61808011269015
14.214797567742	-4.7895229520397
14.156118920944	-4.96027187723531
14.0953893117886	-5.13030214988503


==> FigureDataBistatic/Fig_Bistatic_Scenario-9.tsv <==
0	0
68.9365427108546	12.1553724366851


==> FigureDataBistatic/Fig_L_Bistatic-1.tsv <==
5	16.3868466730187
6.84210526315789	16.3868466730187
8.68421052631579	16.3868466730187
10.5263157894737	16.3868466730187
12.3684210526316	16.3868466730187
14.2105263157895	16.3868466730187
16.0526315789474	16.3868466730187
17.8947368421053	16.3868466730187
19.7368421052632	16.3868466730187
21.5789473684211	16.3868466730187
23.4210526315789	16.3868466730187
25.2631578947368	16.3868466730187
27.1052631578947	16.3868466730187
28.9473684210526	16.3868466730187
30.7894736842105	16.3868466730187
32.6315789473684	16.3868466730187
34.4736842105263	16.3868466730187
36.3157894736842	16.3868466730187
38.1578947368421	16.3868466730187
40	16.3868466730187


==> FigureDataBistatic/Fig_L_Bistatic-2.tsv <==
5	13.3680769442895
6.84210526315789	13.3680769442895
8.68421052631579	13.3680769442895
10.5263157894737	13.3680769442895
12.3684210526316	13.3680769442895
14.2105263157895	13.3680769442895
16.0526315789474	13.3680769442895
17.8947368421053	13.3680769442895
19.7368421052632	13.3680769442895
21.5789473684211	13.3680769442895
23.4210526315789	13.3680769442895
25.2631578947368	13.3680769442895
27.1052631578947	13.3680769442895
28.9473684210526	13.3680769442895
30.7894736842105	13.3680769442895
32.6315789473684	13.3680769442895
34.4736842105263	13.3680769442895
36.3157894736842	13.3680769442895
38.1578947368421	13.3680769442895
40	13.3680769442895


==> FigureDataBistatic/Fig_L_Bistatic-3.tsv <==
5	10.3257157864491
6.84210526315789	10.3257157864491
8.68421052631579	10.3257157864491
10.5263157894737	10.3257157864491
12.3684210526316	10.3257157864491
14.2105263157895	10.3257157864491
16.0526315789474	10.3257157864491
17.8947368421053	10.3257157864491
19.7368421052632	10.3257157864491
21.5789473684211	10.3257157864491
23.4210526315789	10.3257157864491
25.2631578947368	10.3257157864491
27.1052631578947	10.3257157864491
28.9473684210526	10.3257157864491
30.7894736842105	10.3257157864491
32.6315789473684	10.3257157864491
34.4736842105263	10.3257157864491
36.3157894736842	10.3257157864491
38.1578947368421	10.3257157864491
40	10.3257157864491


==> FigureDataBistatic/Fig_L_Bistatic-4.tsv <==
5.33852177714897	16.3810173305628
10.0835006121595	16.3705582753954
20.0005552665465	16.3600574159747
25.0003894142571	16.3560589134591
30.0001208397254	16.3229206917493
34.0000898695172	16.0982068366297
35.0001061153583	15.9149135906446
36.0001394831272	15.6031048658322
37.0000951196405	15.0379812730325
38.0000741221714	13.7422165201303


==> FigureDataBistatic/Fig_L_Bistatic-5.tsv <==
5.38667330330821	13.3624537545148
10.0669214941474	13.3560497696885
20.0003052489691	13.3524768040982
25.0003281749456	13.3461710217409
30.0001645467365	13.3205449133208
34.0001022770704	13.1267006017786
35.0000993781309	12.9613044604254
36.0001083418101	12.6730450704534
37.0001245513936	12.1474265637227
38.0000906562436	10.9614070280611


==> FigureDataBistatic/Fig_L_Bistatic-6.tsv <==
26.5150181130251	10.340306747495
27.5062183413953	10.3362785692248
29.5292130134563	10.3423102673704
30.0688268653104	10.3425864676821
30.8310455457602	10.3202612163557
34.0003239649101	10.2140302398779
35.0000213676643	10.1050805134941
36.0000457425367	9.88409654008422
37.0000562402306	9.46577268633001
38.0000419157635	8.59204888609577


==> FigureDataBistatic/Fig_L_Bistatic-7.tsv <==
5.00162387393135	10.3311159324199
10.0006675972483	10.3363301173138
20.0002196254035	10.3224855782345
25.0001141643099	10.305988013331
30.0000950013523	10.2435293754655
34.0000044257428	9.89660712283847
35.0000025723928	9.65377135349695
36.0000015029934	9.24659032423818
37.0000010117294	8.50396352776903
38.0000001177206	6.52077990632989


==> FigureDataBistatic/Fig_L_Bistatic-8.tsv <==
5.00037118808984	10.3439883259888
10.0011827054174	10.3296924193059
20.0004255836501	10.3261474364363
25.0001245083313	10.3107888395954
30.0000725070444	10.2402426356508
34.0000074717599	9.89726411957707
35.0000032681996	9.65449753956125
36.0000020520295	9.2483086034693
37.0000010712085	8.50508142900685
38.0000000584126	6.52198914373537


==> FigureDataBistatic/Fig_L_Bistatic-9.tsv <==
5.15000438731164	10.338298758099
10.0006159208703	10.3293425421243
20.0003069752048	10.324647445206
25.0001358404238	10.3109535655038
30.0000315112039	10.2396883269006
34.0000044800985	9.89787748208784
35.0000041849851	9.6542781901461
36.0000020932534	9.24826377044178
37.0000011587846	8.50500093740192
38.0000000679258	6.52199313310877


==> FigureDataBistatic/Fig_U_Bistatic-1.tsv <==
5	16.3868466730187
6.84210526315789	16.3868466730187
8.68421052631579	16.3868466730187
10.5263157894737	16.3868466730187
12.3684210526316	16.3868466730187
14.2105263157895	16.3868466730187
16.0526315789474	16.3868466730187
17.8947368421053	16.3868466730187
19.7368421052632	16.3868466730187
21.5789473684211	16.3868466730187
23.4210526315789	16.3868466730187
25.2631578947368	16.3868466730187
27.1052631578947	16.3868466730187
28.9473684210526	16.3868466730187
30.7894736842105	16.3868466730187
32.6315789473684	16.3868466730187
34.4736842105263	16.3868466730187
36.3157894736842	16.3868466730187
38.1578947368421	16.3868466730187
40	16.3868466730187


==> FigureDataBistatic/Fig_U_Bistatic-2.tsv <==
5.32085482656436	16.3809376900851
10.0772813318745	16.3696478494238
20.0005257922822	16.35844766238
25.0003781181181	16.354444485344
30.0001200287549	16.3229501403462
34.0000844659984	16.0882919990964
35.0000990900404	15.8913017998264
36.0001295441791	15.5467515567962
36.9997993838809	14.8654793003615
37.9551347294451	13.4308192451999


==> FigureDataBistatic/Fig_U_Bistatic-3.tsv <==
5.00030683706279	16.373950919401
10.0002482864794	16.3552982751772
20.0002676885218	16.3219369167875
25.0002076983272	16.3045383327338
30.0000637554122	16.2178114611891
34.0000320086534	15.6967220077278
35.0000337022795	15.2708379833356
36.0000342820417	14.4600953872668
36.9227930538826	12.4413635370871
37.4591413708836	8.4493676573473


==> FigureDataBistatic/Fig_U_Bistatic-4.tsv <==
5.00016202909615	16.3581230737349
10.0001392729428	16.3181162867738
20.0279187425964	16.1965875626958
25.0001079043448	16.1461786957089
30.0000252142432	15.8071881538853
33.9518955491996	13.4293445225421
34.7067952304149	9.88019696165463
34.8932689392998	6.55650713978241
34.8915630802617	6.38813442742759
34.9063954519874	6.32050936621249


==> FigureDataBistatic/Fig_U_Bistatic-5.tsv <==
5	10.3579089914753
6.84210526315789	10.3579089914753
8.68421052631579	10.3579089914753
10.5263157894737	10.3579089914753
12.3684210526316	10.3579089914753
14.2105263157895	10.3579089914753
16.0526315789474	10.3579089914753
17.8947368421053	10.3579089914753
19.7368421052632	10.3579089914753
21.5789473684211	10.3579089914753
23.4210526315789	10.3579089914753
25.2631578947368	10.3579089914753
27.1052631578947	10.3579089914753
28.9473684210526	10.3579089914753
30.7894736842105	10.3579089914753
32.6315789473684	10.3579089914753
34.4736842105263	10.3579089914753
36.3157894736842	10.3579089914753
38.1578947368421	10.3579089914753
40	10.3579089914753


==> FigureDataBistatic/Fig_U_Bistatic-6.tsv <==
5.00162428883698	10.3327188068258
10.0005944894505	10.3345008353952
20.0002311990266	10.3224776707912
25.0001217712814	10.3079958490641
30.0000877346108	10.2519081147689
34.0000042742028	9.87734016377783
35.0000021673401	9.59487060016966
36.0000012187018	9.08575340238241
36.9766940101818	8.10408900412261
37.8918952004071	5.75769633563408


==> FigureDataBistatic/Fig_U_Bistatic-7.tsv <==
5.00022170384756	10.3186561675015
10.0001607151183	10.2914939474863
20.0001255799863	10.2598278942743
25.0000822322199	10.2287529076496
30.0000333619057	10.0665828774787
34.0000025232977	9.10630056012388
34.9697577177141	8.25459546146527
35.8568704801982	6.54640272553547
36.4543426181757	2.43065767898617
36.5498517688285	1.04001805477469


==> FigureDataBistatic/Fig_U_Bistatic-8.tsv <==
5.00007101692228	10.2591640276606
10.0000658282077	10.1749300469224
20.0000180763324	10.0291461446413
25.0000079910504	9.88356024459773
30.0000061555975	9.1711573733287
33.4176340961948	1.32177369220352
33.4540503262267	0.656395522302489
33.4539938736607	0.656404650879722
33.4540479303195	0.656412924668359
33.4540193255566	0.656409581391586

